Complexity and Applications of Edge-Induced Vertex-Cuts

Motivated by hypergraph decomposition algorithms, we introduce the notion of edge-induced vertex-cuts and compare it with the well-known notions of edge-cuts and vertex-cuts. We investigate the complexity of computing minimum edge-induced vertex-cuts and demonstrate the usefulness of our notion by applications in network reliability and constraint satisfaction.

==> graphics/ex_gmincuts.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=graphics/ex_gmincuts.pstex}%
\end{picture}%
\setlength{\unitlength}{1460sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(6649,5009)(1114,-5386)
\end{picture}%


==> graphics/ex_intro.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=graphics/ex_intro.pstex}%
\end{picture}%
\setlength{\unitlength}{2565sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(5344,2601)(1914,-2617)
\end{picture}%


==> graphics/ex_mincuts.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=graphics/ex_mincuts.pstex}%
\end{picture}%
\setlength{\unitlength}{1460sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(7154,5371)(2702,-6105)
\end{picture}%


==> graphics/proof.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=graphics/proof.pstex}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(5610,4197)(865,-3661)
\put(4208,-701){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$\bar{y}$}}}}
\put(2753,-748){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$\bar{x}$}}}}
\put(5636,-588){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$\bar{z}$}}}}
\put(3203,-814){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$y$}}}}
\put(4828,-823){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$z$}}}}
\put(3532,454){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$s$}}}}
\put(3532,-3631){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$t$}}}}
\put(2255,-2739){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$t_C$}}}}
\put(5101,-2739){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$t_D$}}}}
\put(5110,-1368){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$s_D$}}}}
\put(2255,-1359){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$s_C$}}}}
\put(1710,-570){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$x$}}}}
\put(3100,-2072){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$z_C$}}}}
\put(5927,-2044){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$z_D$}}}}
\put(5335,-2082){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$y_D$}}}}
\put(4265,-2072){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$x_D$}}}}
\put(1428,-2035){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$x_C$}}}}
\put(2030,-2091){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$y_C$}}}}
\put(2170,-484){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$x'$}}}}
\put(5192,-467){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$z'$}}}}
\put(3809,-476){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{rm}$y'$}}}}
\end{picture}%

